Imposters among us: globular cluster kinematics and the halo mass of ultra-diffuse galaxies in clusters

The velocity dispersion of globular clusters (GCs) around ultra-diffuse galaxies (UDGs) in the Virgo cluster spans a wide range, including cases where GC kinematics suggest halos as massive as (or even more massive than) that of the Milky Way around these faint dwarfs. We analyze the catalogs of GCs derived in post-processing from the TNG50 cosmological simulation to study the GC system kinematics and abundance of simulated UDGs in galaxy groups and clusters. UDGs in this simulation reside exclusively in dwarf-mass halos with $M_{200} \sim 10^{11}$ M$_{\odot}$. When considering only GCs gravitationally bound to simulated UDGs, we find GCs properties that overlap well with several observational measurements for UDGs. In particular, no bias towards overly massive halos is inferred from the study of bound GCs, confirming that GCs are good tracers of UDG halo mass. However, we find that contamination by intra-cluster GCs may, in some cases, substantially increase velocity dispersion estimates when performing projected mock observations of our sample. We caution that targets with less than $10$ GC tracers are particularly prone to severe uncertainties.Measuring the stellar kinematics of the host galaxy should help confirm the unusually massive halos suggested by GC kinematics around some UDGs

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
